High-Performance Algorithm for Calculating Non-Spurious Spin- and Parity-Dependent Nuclear Level Densities

A new high-performance algorithm for calculating the spin- and parity-dependent shell model nuclear level densities using methods of statistical spectroscopy in the proton-neutron formalism was recently proposed. When used in valence spaces that cover more than one major harmonic oscillator shell, this algorithm mixes the genuine intrinsic states with spurious center-of-mass excitations. In this paper we present an advanced algorithm, based on the recently proposed statistical moments method, that eliminates the spurious states. Results for unnatural parity states of several sd-shell nuclei are presented and compared with those of exact shell model calculations and experimental data.

==> pict/si28/si28exp.txt <==
    0.0		0+		stable		ABCD FGHIJ
KLMN	
 1779.030 11		2+		475 fs 9		ABC  FG
KL		µ=+1.12 18; Q=+0.16 3
µ,Q: From 1989Ra17.
 4617.86 4		4+		44 fs 4		 BC  FG
KLM	
 4979.92 8		0+		34 fs 2		 B   FG
KLMN	
 6276.20 7		3+		0.83 ps 5		 B   FG
 LMN	
 6690.74 15		0+		147 fs 10		     FG
KL	
 6878.79 8		3-		1.8 ps 3		     FG
KL	
 6887.65 10		4+		33 fs 2		     F   J
KL N	
 7380.59 9		2+		4.9 fs 8		     F
KL N	
 7416.26 9		2+		31 fs 3		 B   FG
KL N	
 7799.01 9		3+		225 fs 10		 B   FG
 L	
 7933.45 10		2+		11 fs 2		 B   FG
KL N	
 8258.74 10		2+		10 fs 2		 B   F
KL	
 8328.38 12		1+		280 fs 210		     FG
 L	
 8413.33 10		4-		370 fs 70		     FG
 L	
 8543.56 20		6+		11.4 fs 10		     F
   N	
 8588.71 10		3+		12 fs 2		 B   FG
 L	
 8819? 9		
 8904.8 4		1-		8 fs 2		     FG	
 8945.20 13		5+		55 fs 7		     FG
   N	
 8953.3 4		(0+,1,2)		     F	
 9164.68 17		4+		27 fs 3		     F	
 9315.92 10		3+		1.5 fs 7		 B   FG
 L		T=1
 9381.55 12		2+		1.1 fs 3		 B   F
KL		T=1
 9417.17 14		4+		76 fs 10		     FG	
 9479.49 11		2+		6 fs 2		 B   F
   N	
 9496.04 15		1+		5 fs 2		     F	
 9702.34 12		5-		4 ps 1		     F  I	
 9764.52 11		3-		<2 fs		     FG I	
 9795.95 14		2+		 B   F  I	
 9929.2 17		1-		     FG I	
10181.60 12		3-		<6 fs		     FG I	
10189.59 20		5-		<21 fs	
10209.01 20		3+		10 fs 3		 B   F  I	
10272.3 8		0+		<42 fs		     FG I		T=1
10310.92 13		4+		18 fs 4		     F  I	
10376.24 12		3+		     F  I		T=1
10418.25 22		5+		19 fs 3		     FG I
   N	
10514.1 3		2+		     F  I	
10541.0 8		3-		     F  I		T=0
10596.18 15		1+		390 as 80		     F  IJ		T=0,1
10668.05 13		(2,3)+		15 fs 3		 B      I		T=0
10668.34 11		4+		18 fs 3		     F  I		T=0
10724.7 4		1+		620 as 110		     F  IJ
K		T=0,1
10778? 2		1+ to 5+		     F	
10805.5 10		2+		     F  I	
10883.45 14		(2,3+)		     F  I		T=1
10900.42 15		1+		87 as 8		     F  IJ		T=1
10915.7 7		3-		     F  I
K	
10944.0 3		4+		15 fs 10		     F  I	
10952.8 3		2+		     F  I	
10994 2		(1,2+)		     F  I	
11078.52 14		3-		     F  I	
11100.0 10		6+		11.0 fs 10		     F  I
   N	
11142 1		2+		     F HI
K		T=0
11195.22 13		4+		        I		T=0
11242? 6		
11265.0 3		2+		        I		T=0
11295.4 4		1-		<150 eV		     F HI		T=0
11331.9 9		6+		<21 fs		     F  I	
11388 3			        I	
11432.63 18		2+		<21 fs		      G		T=0,1
11434.50 22		4-		35 fs 20		     FG I		T=0,1
11446.00 16		1+		19.4 as 10		     F  IJ		T=1
11510.4 10		6+		9 fs 2		     F
   N		T=0
11515.3 4		2+		<200 eV		 B   F HI		T=0
11572.4 7		4+		     F  I	
11576.6 10		6-		235 fs 70		     FG I		T=0
11584.62 19		3-		<200 eV		     F HI		T=0
11656.6 5		2+		0.18 eV 7		 B   F HI		T=0
11669.4 4		1-		0.46 eV 10		     F HI		T=0
11778.5 7		5+		       HI	
11778.6 7		2+		<5 eV		     F HI		T=0,1
11799.4 5		(2,3)-		<35 eV		     F	
11867.1 5		4+		<5 eV		     F		T=1
11899.5 3		4+		<40 eV		     F H		T½: T½=0.3 to 40 eV.
T=0,(1)
11933.5 7		5		 B   F		T=0
11975.7 3		4+		<40 eV		     F H		T½: T½=5 to 40 eV.
T=0,1
11985 2		(1 to 3)		     F	
12015.2 6		(2+,3)		     F	
12022.3 4		5-		<250 eV		       H		T=0
12071.3 3		2+		1.4 eV		 B		T=0
12072.7 3		2-		<80 eV		     F H	
12152.0 10		6+		<7 fs		     F	
12174.3 3		(3-,4)		9 fs 2		     F	
12181.6 5		1-		<250 eV		       H		T=0
12193.9 3		3-		10 eV		     F H		T=0
12204 2		(6-,4-)		<20 fs		T=0
12215.97 13		2-		<30 eV		T=0
12239.4 3		3+		<75 eV	
12240.4 5		4+		<250 eV		     F H		T=0
12266 5		(0,1)+		
12289.5 3		2+		22 eV		 B     H		T=0
12294.5 3		(2,3)+		<60 eV		     F	
12300.7 3		(0+,1-,2+)		22 eV		     F H		T=0
12318.00 13		2-		<40 eV		     F		T=0
12324.36 14		4+		<50 eV		     F	
12330.3 3		1+		13 eV		     F		T=1
12440.3 3		2+		11 eV		 B   F H		T=0
12474.2 3		4+		3.0 eV		     F H		T=0
12488.0 3		3-		110 eV 20		     F H		T=0
12541.31 14		3+		70 eV 14		     F		T=1
12550.3 3		4+		1.4 eV		 B   F H		T=0
12572.9 3		2+		110 eV 20		 B   F		T=1
12635.1 3		(2,3)+		<60 eV		     F		T=0
12642.3 3		5-		<75 eV		     F	
12662.9 3		4-		700 eV 70		     F		T=1
12714.2 3		1+		<100 eV		 B   F		T=0
12725.3 3		2+		660 eV 70		 B   F H		T=0
12741.8 6		3-		5.4 keV 5		     F		T=0,1
12754.0 3		(1,2)+		<100 eV		     F		T=0
12801.9 3		3-		100 eV 20		     F		T=0
12804.7 5		(1-,2+)		<350 eV		       H		T=0
12814.8 6		1-		3.5 keV 10		     F		T=0
12815.9 6		5+		<100 eV		     F H		T=0
12854.43 14		4+		35 eV 6		     F H		T=0,1
12858.4 5		(4,6)+		<350 eV		       H		T=0
12865.7 3		(2,3)+		35 eV 7		     F		T=0
12899.4 3		4+		950 eV 100		 B		T=0
12901.4 3		2+		<350 eV		     F H		T=0
12916.4 3		3+		780 eV 80		     F		T=1
12922.9 3		3+		600 eV 60		     F H		T=1
12923.0 3		2+		230 eV 40		     F H		T=0
12972.7 7		1-		1.7 keV 2		     F H		T=0
12976 2		0+		5.2 keV 16		T=0
12989.1 3		(3,4)-		2.3 keV 2		     F		T=0
12994 3		(5,6,7)+		<16 fs		   N	
13014 3		
13032.6 3		3+		550 eV 60		     F		T=0
13039.1 6		0+		3.2 keV 10		       H		T=0,1
13049.6 3		2-		3.7 keV 4		     F	
13093.1 3		4+		20 eV 3		 B   F	
13104.4 10		4-		2.4 keV 3		     F	
13105.5 10		5-		     F H		T=0
13114.9 3		(3,4+)		     F		T=0
13172.4 3		3-		340 eV 70		     F H		T=0
13187.7 6		2+		1.9 keV 2		     F		T=0
13189.1 3		1+		450 eV 50		     F		T=0
13203.7 3		(2,3)+		210 eV 40		     F		T=0
13207.5 3		2		     F		T=0
13228.8 6		2+		1.1 keV 1		     F		T=0
13230.7 10		6+		     F H	
13235 2		0+		3.0 keV 9		       H		T=0
13245.9 7		3-		9.6 keV 10		       H		T=0
13246.8 7		5-		200 eV 40		     F H		T=1
13270.6 6		2-		6.6 keV 7		     F	
13317.3 4		(3,4)-		1.2 keV 1		     F	
13319.5 3		1+		400 eV 60		     F		T=1
13359.8 6		4+		550 eV 60		     F H		T=0
13414.4 6		4+		140 eV 30		     F		T=0
13423.3 6		1-		20 keV 1		     F		T=0
13424.4 2		5+		80 eV 20		     F		T=1
13467? 5		
13477.6 6		2-		4.0 keV 4	
13482.9 6		2+		1.5 keV 2		     F		T=0
13490.8 7		3-		32 keV 3		T=0
13500? 5		
13545.7 7		2+		8.7 keV 9		T=0
13556.1 3		5+		150 eV 30	
13559.3 7		3+		1.8 keV 2		     F	
13568.0 7		5-		     F	
13582.3 5		6+		<28 fs		T=0
13604? 5		
13610.5 9		5-		     F	
13615.1 9		2-		11 keV 1	
13626? 5		
13635.3 8		3+		570 eV 60	
13638.9 10		2+		5.7 keV 6		T=0
13639.4 10		(1-,2+)		120 eV 20		T=0
13662.2 8		3-		450 eV 50	
13667.0 6		4+		250 eV 50		T=0
13677.6 8		2+		1.3 keV 2		T=0
13685.3 6		(2+ to 4+)		
13705.7 5		4+		500 eV 50			
13706.3 9		3+		190 eV 40		     F		T=0
13710.2 10		(4+ to 7+)		     F	
13710.8 6		3-		20 keV 2	
13733.6 7		1-		35 keV 4	
13741 3		(4- to 7-)		<21 fs	
13788.3 8		3-		2.7 keV 3	
13798? 5		
13804.8 9		4+		150 eV 30		T=0
13811.8 9		1-		3.7 keV 4		T=0
13813.3 10		3+		320 eV 30		T=0
13821? 5		
13829.5 8		4+		2.2 keV 2		     F	
13859.5 15		3-		3.9 keV 4		T=0
13872.9 12		3-		7.1 keV 7		T=0,1
13888.3 8		6-		35 eV 7		     F	
13900.6 11		1-		2.7 keV 3		T=0
13939.8 10		2+		5.2 keV 5		T=0
13967.2 10		4+		250 eV 50		     F		T=0
13971.3 7		2+		2.5 keV 3		     F		T=0
13978.9 7		4+		2.6 keV 3		     F		T=1
13982.2 11		2+		380 eV 60		     F	
13982.5 7		2+		300 eV 60		     F		T=0
14011.6 10		4+		100 eV 2		     F  I	
14024 3		1-		16 keV 2		        I	
14037 3		(3-,2-)		45 keV 5		        I	
14048 3		(5,4)+		1.2 keV 1		        I	
14049 3		2+		2.4 keV 2		        I	
14065 3		2+		6.1 keV 6		        I	
14075 3		(2-)		47 keV 5		        I	
14089 3		3-		4.3 keV 4		        I	
14094 3		1+		12 keV 1		        I	
14096 4		4+		830 eV 80		        I	
14102.8 10		4-		240 eV 20		     F  I	
14159 3		(4,3)-		13 keV 1		        I	
14163.7 10		5+		     F	
14198.6 10		3+		1.1 keV 1		     F  I	
14207.5 10		4+		1.0 keV 1		     F  I	
14210 3		(2-)		20 keV 2		        I	
14212.1 10		5+		600 eV 60		     F  I	
14227 3		3+		2.1 keV 2		        I	
14244 3		(3)-		41 keV 4		        I	
14245.2 10		7+		     F  I	
14247 3		2+		26 keV 3		        I	
14293 3		2+		2.0 keV 2		        I	
14298 3		4+		1.4 keV 1		        I	
14306 3		(1-)		74 keV 7		        I	
14309 5		2+		
14328 3		4+		620 eV 120		        I	
14331.7 10		5+		70 eV 15		     F  I	
14339 5		
14346.2 10		4-		2.3 keV 2		     F  I	
14357 2		6-		4.0 keV 2		        I		T=1
14358 3		4+		3.5 keV 4		        I	
14359 3		(2-)		43 keV 4		        I	
14375 3		2+		27 keV 3		        I	
14391 3		(0+)		9.0 keV 9		        I	
14392.9 10		3+		560 eV 60		     F  I	
14402.0 10		4-		430 eV 40		     F  I	
14434 3		3+		19 keV 2		        I	
14471.2 10		6-		180 eV 40		     F  I	
14493 3		2+		23 keV 2		        I	
14493 3		3+		5.9 keV 6		        I	
14515 3		3-		950 eV 100		        I	
14523 3		3-		11 keV 1		        I	
14535 1		<2 keV	
14542 1		4 keV 2	
14550.5 10		(3+,4)		<2 keV	
14554.5 10		2+		6 keV 2	
14572.0 10		5		<2 keV	
14577.4 10		2+		<2 keV	
14633.3 10		5+		<2 keV	
14643 3		(4+ to 8+)		
14650 1		10 keV 2	
14687 1		4 keV 2	
14722.0 10		(4+,5)		<2 keV	
14728 1		13 keV 2	
14741.6 10		(3+ to 5+)		<2 keV	
14762 1		6 keV 2	
14766 1		<2 keV	
14799 1		<2 keV	
14802.6 10		4+		<2 keV	
14854 1		5 keV 2	
14860 1		4 keV 2	
14864 1		4 keV 2	
14897 1		<2 keV	
14904 1		<2 keV	
14926 1		10 keV 2	
14954.2 10		(3,4+)		10 keV 2	
15006 1		<3 keV	
15021 1		<2 keV	
15027.1 10		5		<5 keV	
15034 1		5 keV 2	
15051 1		(0 to 6)-		<2 keV	
15076 1		4 keV 2	
15085 1		<3 keV	
15113 1		5 keV 2	
15127.0 10		5-		<2 keV	
15153 1		5 keV 2	
15182.7 10		6		<2 keV	
15227 1		0+		90 eV 15		T=2
15239.5 10		4		<2 keV		     F	
15243 1		<2 keV	
15250 1		<3 keV	
15264 1		4 keV 2	
15267 1		4 keV 2	
15272 1		<2 keV	
15292 1		<2 keV	
15357 1		<3 keV	
15385 1		<2 keV	
15402.5 10		5		<2 keV	
15494 10		(0 to 6)-		
15914.8 10		6+	
